A space-time quasi-Trefftz DG method for the wave equation with piecewise-smooth coefficients

Trefftz methods are high-order Galerkin schemes in which all discrete functions are elementwise solution of the PDE to be approximated. They are viable only when the PDE is linear and its coefficients are piecewise constant. We introduce a 'quasi-Trefftz' discontinuous Galerkin method for the discretisation of the acoustic wave equation with piecewise-smooth wavespeed: the discrete functions are elementwise approximate PDE solutions. We show that the new discretisation enjoys the same excellent approximation properties as the classical Trefftz one, and prove stability and high-order convergence of the DG scheme. We introduce polynomial basis functions for the new discrete spaces and describe a simple algorithm to compute them. The technique we propose is inspired by the generalised plane waves previously developed for time-harmonic problems with variable coefficients; it turns out that in the case of the time-domain wave equation under consideration the quasi-Trefftz approach allows for polynomial basis functions.

==> cartairy2gppw.csv <==
cndof,cond,dgerrorccrc,dgrateccrc,errorccrc,h,hnr,ndof,p,rateccrc,time
0.381571414184444,0.0,0.3988019526804394,1.3262556211705878,0.22299503022334666,1.0,0,18.0,1,2.164916536993025,0.010777950286865234
0.190785707092222,0.0,0.15670809862707696,0.0,0.05710822570536021,0.5,1,144.0,1,0.0,0.08203792572021484
0.09539285354611099,0.0,0.0609086513154341,1.3633606751164258,0.014565839342945202,0.25,2,1152.0,1,1.97110972438559,0.34308338165283203
0.0476964267730555,0.0,0.022341483357353385,1.4469221831632573,0.003332518786375959,0.125,3,9216.0,1,2.1279039244929416,2.834858655929565
0.02384821338652775,0.0,0.008005805831306832,1.480606445507998,0.0007842315771804067,0.0625,4,73728.0,1,2.0872613697989744,38.31486701965332
0.3149802624737183,0.0,0.1196713857474963,-3.9018877992035135,0.07987037819335377,1.0,0,32.0,2,-6.670237001448222,0.011376380920410156
0.15749013123685915,0.0,0.024293469515818424,0.0,0.01243873032218866,0.5,1,256.0,2,0.0,0.08328461647033691
0.07874506561842959,0.0,0.004570226807440101,2.4102308767415312,0.001629153475599694,0.25,2,2048.0,2,2.9326448050113645,0.7025628089904785
0.0393725328092148,0.0,0.0008327814047591176,2.456256003877896,0.0002134943554286784,0.125,3,16384.0,2,2.931852688322905,7.895352602005005
0.0196862664046074,0.0,0.0001493836357971159,2.4789157379269264,2.768310567558476e-05,0.0625,4,131072.0,2,2.9471202186492755,115.85986423492432
0.2714417616594907,0.0,0.04586182962156332,-8.26212798400358,0.03776728024837046,1.0,0,50.0,3,-10.413915375539418,0.025650739669799805
0.13572088082974534,0.0,0.003744070802927933,0.0,0.001424524900821983,0.5,1,400.0,3,0.0,0.1590096950531006
0.06786044041487267,0.0,0.00033344206647101384,3.4890996887094063,9.317674370581036e-05,0.25,2,3200.0,3,3.9343671173511945,1.466012716293335
0.033930220207436336,0.0,2.976348741322909e-05,3.4858206404303824,5.6969914117905995e-06,0.125,3,25600.0,3,4.03169777628198,14.785929203033447
0.016965110103718168,0.0,2.6558034046997624e-06,3.486323317613006,3.564331571456743e-07,0.0625,4,204800.0,3,3.9984967766248247,337.55983281135565
0.2403749283845681,0.0,0.015503063248954231,-12.511117329772274,0.014108500237015403,1.0,0,72.0,4,-15.272573559421295,0.05264139175415039
0.12018746419228404,0.0,0.0008067576063765519,0.0,0.00028854698008111174,0.5,1,576.0,4,0.0,0.3208174705505371
0.06009373209614202,0.0,3.204436073545839e-05,4.653992880569088,8.016370848727572e-06,0.25,2,4608.0,4,5.169713170482247,2.981034517288208
0.03004686604807101,0.0,1.2120442277530492e-06,4.7245562401642855,2.008569468998623e-07,0.125,3,36864.0,4,5.318708986352032,30.36666011810303
0.015023433024035509,0.0,4.9848257345210564e-08,4.603755463744255,5.242824367251599e-09,0.0625,4,294912.0,4,5.259680332619512,893.6021163463593


==> cartairy2pol.csv <==
cndof,cond,dgerrorccrc,dgrateccrc,errorccrc,h,hnr,ndof,p,rateccrc,time
0.36840314986403866,0.0,0.3988212856165013,-5.638551974330308,0.2231257996148522,1.0,0,20.0,1,-8.152361890675865,0.008664846420288086
0.18420157493201936,0.0,0.15661202676109404,0.0,0.05772925631840808,0.5,1,160.0,1,0.0,0.04634690284729004
0.09210078746600968,0.0,0.06087013637686835,1.3633885030313897,0.014868181905680384,0.25,2,1280.0,1,1.9570743961742616,0.4038138389587401
0.04605039373300484,0.0,0.022334091993784718,1.4464869959330116,0.003415219893803961,0.125,3,10240.0,1,2.1221778675644805,3.826890230178833
0.02302519686650242,0.0,0.008004699706461373,1.4803284155169738,0.0008050353731468607,0.0625,4,81920.0,1,2.0848543899236223,48.26059436798096
0.2924017738212866,0.0,0.11422350410893607,-9.578621716524873,0.0821222013653848,1.0,0,40.0,2,-11.534550782258231,0.021683454513549805
0.1462008869106433,0.0,0.023676382205549427,0.0,0.012682216572514407,0.5,1,320.0,2,0.0,0.09494829177856444
0.07310044345532166,0.0,0.004469305285153771,2.4053261518857267,0.001670925988216584,0.25,2,2560.0,2,2.924087181500434,0.8791885375976562
0.036550221727660835,0.0,0.0008157656968262706,2.453823846579404,0.00021869860277228591,0.125,3,20480.0,2,2.933631923865574,9.01759600639343
0.018275110863830414,0.0,0.00014642133622400376,2.4780290471057653,2.8327109502736853e-05,0.0625,4,163840.0,2,2.9486887014978658,205.9454433918
0.2426427503202587,0.0,0.038804498151882784,-13.834787920970529,0.03490416684116295,1.0,0,70.0,3,-16.579408199541344,0.0437932014465332
0.12132137516012935,0.0,0.003139099598763695,0.0,0.0013607878269265,0.5,1,560.0,3,0.0,0.2078142166137696
0.060660687580064675,0.0,0.0003062536961059101,3.3575516432333923,9.584221440631714e-05,0.25,2,4480.0,3,3.8276370886045976,1.9681575298309328
0.030330343790032337,0.0,2.8267515053511328e-05,3.4375102866517597,5.9579307614057545e-06,0.125,3,35840.0,3,4.007777978678675,23.4985990524292
0.015165171895016169,0.0,2.5500189346389707e-06,3.4705651993421935,3.751798457141857e-07,0.0625,4,286720.0,3,3.989157122853418,835.5752272605896
0.2074566333415609,0.0,0.008508969755635332,-17.381081877801122,0.006698444794190923,1.0,0,112.0,4,-20.285050566589547,0.07535314559936522
0.10372831667078043,0.0,0.0003675783016845857,0.0,0.00017297522720550532,0.5,1,896.0,4,0.0,0.5743350982666016
0.051864158335390216,0.0,1.691338185719053e-05,4.441814543354621,4.997451851072127e-06,0.25,2,7168.0,4,5.1132289585224715,4.554351091384888
0.025932079167695108,0.0,7.681236564030175e-07,4.460682765564659,1.564206731595746e-07,0.125,3,57344.0,4,4.9976895646082005,57.98834180831909
0.012966039583847557,0.0,3.4501353024625136e-08,4.476613736274873,4.908759513789181e-09,0.0625,4,458752.0,4,4.993928898145436,2910.4895045757294


==> cartairy2trefftz.csv <==
cndof,cond,dgerrorccrc,dgrateccrc,errorccrc,h,hnr,ndof,p,rateccrc,time
0.381571414184444,0.0,0.4026307316429159,-5.652466201438023,0.23886427087504364,1.0,0,18.0,1,-8.212923180986076,0.007269859313964844
0.190785707092222,0.0,0.15619339952443748,0.0,0.05574851532433637,0.5,1,144.0,1,0.0,0.03499770164489746
0.09539285354611099,0.0,0.06087747001182864,1.3593531801764045,0.014473682075694268,0.25,2,1152.0,1,1.9455013968894783,0.31037187576293945
0.0476964267730555,0.0,0.022332031012401214,1.4467939388679592,0.003322729986197509,0.125,3,9216.0,1,2.122991021585519,2.784755229949951
0.02384821338652775,0.0,0.008003036425048824,1.4804950840558428,0.0007843040693131421,0.0625,4,73728.0,1,2.0828840697038884,35.41113543510436
0.3149802624737183,0.0,0.12213505432885187,-9.70413582084857,0.10524315637430512,1.0,0,32.0,2,-11.859255405374364,0.020928621292114258
0.15749013123685915,0.0,0.02439433712757343,0.0,0.01300204195858425,0.5,1,256.0,2,0.0,0.07361912727355957
0.07874506561842959,0.0,0.004665743391783773,2.386367412381266,0.001798555315004711,0.25,2,2048.0,2,2.8538277792562066,0.6403372287750244
0.0393725328092148,0.0,0.0008809584187164588,2.4049611330646963,0.00024850500460216033,0.125,3,16384.0,2,2.8554917191961016,6.184215068817139
0.0196862664046074,0.0,0.0001684158304943618,2.3870461724450682,3.7156230683604774e-05,0.0625,4,131072.0,2,2.74159884632478,119.50035333633423
0.2714417616594907,0.0,0.048776327331047364,-14.223385552853735,0.049381821802596766,1.0,0,50.0,3,-17.006038206249798,0.0950908660888672
0.13572088082974534,0.0,0.006267913320390604,0.0,0.004697605056706185,0.5,1,400.0,3,0.0,0.15807509422302246
0.06786044041487267,0.0,0.0013121052702487724,2.2561017567025137,0.0006496582104116893,0.25,2,3200.0,3,2.8541726150704627,1.2359068393707275
0.033930220207436336,0.0,0.0003248137354998748,2.0141989254483548,9.144162042277612e-05,0.125,3,25600.0,3,2.828758031424459,12.701483488082886
0.016965110103718168,0.0,8.191226165166058e-05,1.9874613077293908,1.8561544052820706e-05,0.0625,4,204800.0,3,2.3005342426719047,326.8131232261657
0.2403749283845681,0.0,0.02905880029792269,-19.683890770840584,0.03433470544707887,1.0,0,72.0,4,-22.73780576217081,0.13478994369506836
0.12018746419228404,0.0,0.005115751026880721,0.0,0.004874361498148112,0.5,1,576.0,4,0.0,0.2810521125793457
0.06009373209614202,0.0,0.001193222034644862,2.100083528344777,0.0008319136822299028,0.25,2,4608.0,4,2.550707499910261,2.361877679824829
0.03004686604807101,0.0,0.00031389698316943565,1.9264994560615156,0.00016192260425772925,0.125,3,36864.0,4,2.361129446158712,24.645520448684692
0.015023433024035507,0.0,8.002765019550723e-05,1.9717207094371159,2.5682043647284408e-05,0.0625,4,294912.0,4,2.6564724841756053,849.8080317974091


==> cartbesselmon.csv <==
condnnn,dgerrornnn,dgratennn,errornnn,h,hnr,p,ratennn,errorccrc,dgerrorccrc,rateccrc,dgrateccrc,condccrc
162.75944255687162,0.014777630675902846,0.0,0.0006794777317498059,0.5,1,1,0.0,0.0017670139393113876,0.02500056638420874,0.0,0.0,400.2922102173769
2566.4212884873496,0.006774885205023756,1.1251465716552063,0.0001503219133943219,0.25,2,1,2.1763709353625744,0.00045678339738988824,0.010486199331839143,1.951731301382452,1.2534689039316689,6389.603682107622
40280.47439617131,0.0027892583031581537,1.2803149580267774,3.586898088537318e-05,0.125,3,1,2.067246674608927,9.462615747745507e-05,0.004013512711609697,2.2711992667986878,1.38555450334044,102652.04481136176
641646.6894501364,0.0011382035555487177,1.2931229520236334,9.075427708820858e-06,0.0625,4,1,1.982699214336216,1.992546419879546e-05,0.001463814115624544,2.247625707678891,1.4551331042086284,1661091.4430972885
434.3282496561613,0.001646321095604502,0.0,5.1724631012970555e-05,0.5,1,2,0.0,6.410921314091752e-05,0.0023314618054754307,0.0,0.0,412.06548100087304
2936.721171507284,0.00034653243752418,2.2481834351910845,2.802885324309666e-06,0.25,2,2,4.205866823327009,4.993175876842161e-06,0.0004241522342826215,3.682502072219074,2.4585807286603036,6854.332074068809
46364.2413137719,6.548495035761777e-05,2.403755111551179,1.4968883337888465e-07,0.125,3,2,4.226874212884298,5.246953849855682e-07,7.588092200795917e-05,3.250405718477979,2.4827730477938696,111000.96963666278
740120.9707232672,1.1927378432606725e-05,2.4568864049487265,8.123275979936683e-09,0.0625,4,2,4.203761132442089,6.199446860214498e-08,1.3497255873620506e-05,3.0812686974046164,2.4910710858054284,1788034.8364980747
7230.110470277956,5.114055130682542e-05,0.0,1.5561625806354234e-06,0.5,1,3,0.0,1.4687673469688568e-06,9.751455424704258e-05,0.0,0.0,6519.885927165657
19573.016681611283,5.108087681381886e-06,3.3236125187208168,5.580410624242133e-08,0.25,2,3,4.801477700028148,4.3785766860177156e-08,8.965532195885288e-06,5.068000101573033,3.4431564306932727,20125.021452966812
48627.21847657565,4.886030500634481e-07,3.3860485147636656,2.759459378151674e-09,0.125,3,3,4.337913731053976,1.4569412615824606e-09,8.088209697581508e-07,4.909447359395943,3.470496917693955,124726.93798609318
777937.0077454881,4.517414620631091e-08,3.435093630086106,1.6822535475308985e-10,0.0625,4,3,4.035918579240443,5.5005559820216263e-11,7.223148844771499e-08,4.727221454382444,3.485120596627259,2011639.9952735954
95638.3071956603,3.1697584201180362e-06,0.0,1.0744967856622195e-07,0.5,1,4,0.0,1.2548195028351785e-07,4.571353466303252e-06,0.0,0.0,93691.41958521595
351239.51366034616,1.745106034307556e-07,4.182986287295991,1.7514676241792063e-09,0.25,2,4,5.938953036534054,1.924610077688381e-09,2.2230939455724837e-07,6.026769858941571,4.361980553840522,352300.1649263303
892284.1082315544,1.1977177847708963e-08,3.864954783946562,3.064272288987197e-11,0.125,3,4,5.836876010209615,3.508112996248565e-11,1.0139417081053153e-08,5.777727160228429,4.454522297651567,853584.8115562877
2136519.486113081,6.950743266157927e-10,4.10697694106357,5.505974656134801e-13,0.0625,4,4,5.798402720297273,8.21255490863001e-13,4.54256398091282e-10,5.416720296247529,4.480324068800563,2029864.6817117652


==> cartquad1gppw.csv <==
cond,dgerrorccrc,dgrateccrc,errorccrc,h,hnr,ndof,p,rateccrc,time,errorcnrc,dgerrorcnrc,ratecnrc,dgratecnrc,errorncrc,dgerrorncrc,ratencrc,dgratencrc,errornnrc,dgerrornnrc,ratennrc,dgratennrc,errorccn,dgerrorccn,rateccn,dgrateccn,errorcnn,dgerrorcnn,ratecnn,dgratecnn,errorncn,dgerrorncn,ratencn,dgratencn,errornnn,dgerrornnn,ratennn,dgratennn
0.0,3.369975565624415e-06,0.0,2.4653072358747066e-07,0.125,3,704,4,0.0,0.19547367095947266,3.767304638029542e-07,2.6213499066891377e-06,0.0,0.0,5.906194798162114e-07,3.822914973779416e-06,0.0,0.0,6.419832241447113e-07,3.1709500694887937e-06,0.0,0.0,1.6830750952248695e-07,2.9991430152810816e-06,0.0,0.0,3.689827434592072e-07,2.567543163268608e-06,0.0,0.0,1.8699812937966863e-07,3.7102836884376717e-06,0.0,0.0,3.2601847613937936e-07,3.3052100010298307e-06,0.0,0.0
0.0,1.3728176228154135e-07,4.617526248016056,5.302186876507426e-09,0.0625,4,2816,4,5.539036122531579,0.38539481163024897,6.334840042423067e-09,1.0002967028954636e-07,5.894080698250325,4.711810048935588,1.1659139716620011e-08,1.5901760174620464e-07,5.662695693613068,4.587414741086493,1.1496756503276967e-08,1.2748588178730294e-07,5.80323679177214,4.636505768440267,4.7708665038847584e-09,1.343319711081631e-07,5.140704419776454,4.480675706083327,1.094073256136731e-08,1.1996792011924006e-07,5.0757721007043015,4.4196679497182165,4.526015683280068e-09,1.6364930976141408e-07,5.368638444324797,4.502850077061332,9.951850038681032e-09,1.5066133299886878e-07,5.0338451709396415,4.455360834169832
0.0,5.9350416337327016e-09,4.531738017406916,1.4003184072310026e-10,0.03125,5,11264,4,5.242760706641575,0.9862179756164552,2.0442943973468647e-10,4.684918510968466e-09,4.953633313312333,4.416260224080103,2.0675176935454656e-10,6.934569198612906e-09,5.817417855440025,4.519236397116162,2.390329994382782e-10,5.876232534840822e-09,5.58787328960012,4.43930218934237,1.4267393376441994e-10,5.968131577816794e-09,5.063457631510394,4.492379555230841,3.2692336442800837e-10,5.477716038310638e-09,5.064613043291323,4.452930385516468,1.3323244289842717e-10,7.2079995074299875e-09,5.086224248563424,4.50486479462146,3.106098064127128e-10,6.779112285176986e-09,5.001789462530368,4.474069021808723
0.0,2.6235734010842653e-10,4.499653091575155,4.2257012412162365e-12,0.015625,6,45056,4,5.050420325405272,4.016286373138429,7.86952768349702e-12,2.2506560364595995e-10,4.699182112398058,4.3796064596268565,4.440283721784706e-12,3.0927563431914886e-10,5.541104001896477,4.4868411766314695,7.758852673383111e-12,2.778283146944141e-10,4.9452226592033295,4.402625944227078,4.367107086270908e-12,2.6435453339304787e-10,5.029900063211165,4.496733369963164,9.962765924636273e-12,2.462695527802264e-10,5.036262348701374,4.475264301263241,4.110070050384646e-12,3.177726005828275e-10,5.018638637021237,4.503532271395988,9.676454559956055e-12,3.0234489527840847e-10,5.004481025466186,4.486829240750796


==> cartquad2gppw.csv <==
cndof,cond,dgerrorccrc,dgrateccrc,errorccrc,h,hnr,ndof,p,rateccrc,time
0.381571414184444,0.0,6.32897836734448,-26.919854325616523,1.5692882229928475,1.0,0,18.0,1,-28.157118986016965,0.008979320526123047
0.190785707092222,0.0,2.584118106285642,0.0,0.13718911893848929,0.5,1,144.0,1,0.0,0.05463528633117677
0.09539285354611099,0.0,0.9811859242706228,1.3970735666622391,0.039510699873950464,0.25,2,1152.0,1,1.795850752798131,0.3184540271759033
0.0476964267730555,0.0,0.3556874972706492,1.4639162743885041,0.01296629121026182,0.125,3,9216.0,1,1.6074775218437478,2.7923564910888667
0.02384821338652775,0.0,0.12649850412703234,1.4914899384569784,0.0026304935872589405,0.0625,4,73728.0,1,2.3013604417996767,34.250975131988525
0.3149802624737183,0.0,2.199201133968816,-4.11978732591397,0.6885608473972972,1.0,0,32.0,2,-8.032106806203391,0.006620883941650391
0.15749013123685915,0.0,0.4597060815297183,0.0,0.034634865603791365,0.5,1,256.0,2,0.0,0.06679010391235353
0.07874506561842959,0.0,0.0862847552506477,2.41353415957765,0.003394019644439718,0.25,2,2048.0,2,3.3511582553744685,0.6651895046234131
0.0393725328092148,0.0,0.015232939839028509,2.501911289618971,0.0003140617076641591,0.125,3,16384.0,2,3.4338749585927824,5.92645525932312
0.0196862664046074,0.0,0.0026639185609500012,2.5155725142774905,3.505419635934161e-05,0.0625,4,131072.0,2,3.1633889858614257,110.62886095046996
0.2714417616594907,0.0,0.6002415694917406,-7.815849447204509,0.34255007119095165,1.0,0,50.0,3,-13.254440104013732,0.010829687118530272
0.13572088082974534,0.0,0.0640249957105676,0.0,0.01193452795150004,0.5,1,400.0,3,0.0,0.16443324089050293
0.06786044041487267,0.0,0.0057463563228496856,3.4779158910770707,0.0003505345754100828,0.25,2,3200.0,3,5.089440940891426,1.33819580078125
0.033930220207436336,0.0,0.00048814317003563875,3.5572712045211965,1.2705048925716976e-05,0.125,3,25600.0,3,4.786082917087515,14.136211395263672
0.016965110103718168,0.0,4.2311305650026206e-05,3.5281892349022512,6.557200546586642e-07,0.0625,4,204800.0,3,4.276178101655141,334.27482390403753
0.2403749283845681,0.0,0.14055078846190408,-11.697760721192772,0.08263124533191754,1.0,0,72.0,4,-16.943247865980414,0.0389554500579834
0.12018746419228404,0.0,0.010163096123917149,0.0,0.002348865182948626,0.5,1,576.0,4,0.0,0.3526804447174072
0.06009373209614202,0.0,0.000480340928540017,4.4031374249800175,7.268436292145482e-05,0.25,2,4608.0,4,5.014175078816843,3.1076338291168213
0.03004686604807101,0.0,1.808749126442365e-05,4.730994516818675,1.270719063567251e-06,0.125,3,36864.0,4,5.8379280077525575,30.37690782546997
0.015023433024035509,0.0,6.84817328015043e-07,4.723129302877899,1.9666349573778012e-08,0.0625,4,294912.0,4,6.013772105231664,887.9228630065918


==> cartquad2pol.csv <==
cndof,cond,dgerrorccrc,dgrateccrc,errorccrc,h,hnr,ndof,p,rateccrc,time
0.36840314986403866,0.0,6.329851370711343,-5.6449793946307185,1.5717914389081042,1.0,0,20.0,1,-9.222860550665333,0.005554437637329102
0.18420157493201936,0.0,2.5855217323621242,0.0,0.1385496775895364,0.5,1,160.0,1,0.0,0.08326983451843263
0.09210078746600968,0.0,0.9824438493675492,1.3960085723171718,0.039825773169352915,0.25,2,1280.0,1,1.7986290782967147,0.43595147132873535
0.04605039373300484,0.0,0.356313977252372,1.4632258761996375,0.01327694029496487,0.125,3,10240.0,1,1.5847796580004496,3.5010673999786377
0.02302519686650242,0.0,0.1266960010414614,1.4917780888674657,0.002694822046279623,0.0625,4,81920.0,1,2.3006607999512183,45.56782531738281
0.2924017738212866,0.0,2.186106047798828,-9.680597694130457,0.6910590482687813,1.0,0,40.0,2,-14.266934207542935,0.010207176208496094
0.1462008869106433,0.0,0.4578231327834978,0.0,0.03652644783785185,0.5,1,320.0,2,0.0,0.14065885543823242
0.07310044345532166,0.0,0.08623472158675663,2.4084495821259435,0.003564504367089689,0.25,2,2560.0,2,3.3571680662029144,0.8666656017303467
0.036550221727660835,0.0,0.015239719651487944,2.5004325102776668,0.00032295301901272505,0.125,3,20480.0,2,3.4643052765626683,8.748587846755981
0.018275110863830414,0.0,0.0026657679588724128,2.5152132514235137,3.593275771937675e-05,0.0625,4,163840.0,2,3.1679527400795604,186.06727814674375
0.2426427503202587,0.0,0.5369043033729728,-13.6313341425631,0.27184993733537804,1.0,0,70.0,3,-18.661299046020464,0.03285527229309082
0.12132137516012935,0.0,0.05659537476209851,0.0,0.008004592056785245,0.5,1,560.0,3,0.0,0.2182912826538086
0.060660687580064675,0.0,0.0053407121367081796,3.4055801236387766,0.0002718438735516361,0.25,2,4480.0,3,4.879977659500536,1.7738096714019775
0.030330343790032337,0.0,0.0004766866079228787,3.4859191254747457,1.2818583446693985e-05,0.125,3,35840.0,3,4.4064695681595705,20.73465371131897
0.015165171895016169,0.0,4.20870884183497e-05,3.5015914820626537,7.338992029504242e-07,0.0625,4,286720.0,3,4.126511101116218,779.0552542209625
0.2074566333415609,0.0,0.12206327837666825,-17.44347861100734,0.0599264243690524,1.0,0,112.0,4,-21.539031578620108,0.1271507740020752
0.10372831667078043,0.0,0.006069218961217268,0.0,0.0008851098279918975,0.5,1,896.0,4,0.0,0.4719038009643554
0.051864158335390216,0.0,0.00026957253588848315,4.492765443122846,2.3994966066942112e-05,0.25,2,7168.0,4,5.20505280376728,4.43108868598938
0.025932079167695108,0.0,1.1664831327698848e-05,4.530436170547592,4.645260726610587e-07,0.125,3,57344.0,4,5.69082838894305,57.15622210502625
0.012966039583847557,0.0,5.097032762562928e-07,4.516364009433375,1.076689523163218e-08,0.0625,4,458752.0,4,5.431085377787294,2916.296431541443


==> cartquad2trefftz.csv <==
cndof,cond,dgerrorccrc,dgrateccrc,errorccrc,h,hnr,ndof,p,rateccrc,time
0.381571414184444,0.0,6.280481252607341,-5.6314322183984435,2.1036020990070425,1.0,0,18.0,1,-9.608456118995338,0.008494853973388672
0.190785707092222,0.0,2.524095904119973,0.0,0.14823259720711401,0.5,1,144.0,1,0.0,0.0375361442565918
0.09539285354611099,0.0,0.9579194574826292,1.3977904637900789,0.04216425105820553,0.25,2,1152.0,1,1.8137705055984696,0.2791574001312256
0.0476964267730555,0.0,0.34867317844649204,1.4580289686758665,0.014944356195146863,0.125,3,9216.0,1,1.4964195819603845,2.6367619037628174
0.02384821338652775,0.0,0.12442537774107976,1.4865946227307132,0.003193368533356342,0.0625,4,73728.0,1,2.226449783808496,34.57134675979614
0.3149802624737183,0.0,2.0186741263345334,-9.564641113658293,0.9109354962361659,1.0,0,32.0,2,-14.629761617665999,0.00549769401550293
0.15749013123685915,0.0,0.42644319199961706,0.0,0.04111759823446525,0.5,1,256.0,2,0.0,0.11159348487854004
0.07874506561842959,0.0,0.08331081667504636,2.3557778424153133,0.009642290164449615,0.25,2,2048.0,2,2.092308245762223,0.7007267475128174
0.0393725328092148,0.0,0.015527986970302731,2.4236330077408423,0.0027486275179964604,0.125,3,16384.0,2,1.8106644328991721,6.043099880218506
0.0196862664046074,0.0,0.002956705893771939,2.392808163066031,0.0006982155295041161,0.0625,4,131072.0,2,1.9769670620039947,109.83899116516113
0.2714417616594907,0.0,0.4588445479273304,-13.412340137313723,0.23113329924887124,1.0,0,50.0,3,-18.264711762008922,0.0565037727355957
0.13572088082974534,0.0,0.10165065709402607,0.0,0.042154162514733085,0.5,1,400.0,3,0.0,0.11699461936950685
0.06786044041487267,0.0,0.024153454774813624,2.073318077189964,0.011463864194073086,0.25,2,3200.0,3,1.8785816731698344,1.2885684967041016
0.033930220207436336,0.0,0.006190202449463584,1.9641710604271485,0.002798718550354753,0.125,3,25600.0,3,2.034255107532201,12.299962997436525
0.016965110103718168,0.0,0.0015760334090945685,1.9736884756166508,0.000698149293836479,0.0625,4,204800.0,3,2.003158927640746,325.6338458061218
0.2403749283845681,0.0,0.3398085450559423,-19.346633074702147,0.07313822689436919,1.0,0,72.0,4,-22.69559193009845,0.14384818077087402
0.12018746419228404,0.0,0.09492130159985344,0.0,0.06449035125595946,0.5,1,576.0,4,0.0,0.26535892486572266
0.06009373209614202,0.0,0.02412749888556643,1.9760535134194768,0.012619726907297249,0.25,2,4608.0,4,2.3534026368820564,2.1154451370239262
0.03004686604807101,0.0,0.006209149497014461,1.9582107972362992,0.0028909277078758328,0.125,3,36864.0,4,2.126076252975328,24.023675203323364
0.015023433024035507,0.0,0.0015798924559396199,1.9745693109455889,0.0007039758034077214,0.0625,4,294912.0,4,2.0379347849779967,851.8592414855957


==> energy.csv <==
energy,h,t
10.00384875731565,5.0,0.0
9.975395855090598,5.0,0.0025
9.94841091164326,5.0,0.005
9.9173988964368,5.0,0.0075
9.886255287113324,5.0,0.01
9.85830879682745,5.0,0.0125
9.830137739106934,5.0,0.015
9.79590096591436,5.0,0.0175
9.753762507495498,5.0,0.02
9.706995353820501,5.0,0.0225
9.660389419040655,5.0,0.025
9.616675811321379,5.0,0.0275
9.575846893706432,5.0,0.03
9.536687023151206,5.0,0.0325
9.498328630385,5.0,0.035
9.46059641094739,5.0,0.0375
9.423473673494536,5.0,0.04
9.386647018334958,5.0,0.0425
9.349619873898458,5.0,0.045
9.31215294829362,5.0,0.0475
9.274521281696348,5.0,0.05
9.237351996555315,5.0,0.0525
9.201222480654957,5.0,0.055
9.166364436179274,5.0,0.0575
9.132664998699116,5.0,0.06
9.099888257775367,5.0,0.0625
9.067897084976279,5.0,0.065
9.036713458451787,5.0,0.0675
9.00641914088208,5.0,0.07
8.977018333048623,5.0,0.0725
8.948382475372833,5.0,0.075
8.920306502349117,5.0,0.0775
8.892614501723783,5.0,0.08
8.865228112613702,5.0,0.0825
8.838155975252675,5.0,0.085
8.81142922363128,5.0,0.08750000000000001
8.78504342223127,5.0,0.09
8.75895173151443,5.0,0.0925
8.733107627483617,5.0,0.095
8.707516469520314,5.0,0.0975
8.682250512819932,5.0,0.1
8.657410986872623,5.0,0.10250000000000001
8.633060263195174,5.0,0.105
8.60916936322751,5.0,0.1075
8.585617515104738,5.0,0.11
8.562248277046512,5.0,0.1125
8.538952000546406,5.0,0.115
8.515728083964943,5.0,0.11750000000000001
8.492691232360622,5.0,0.12
8.470016461539325,5.0,0.1225
8.447850172947469,5.0,0.125
8.426231830609314,5.0,0.1275
8.40506460540938,5.0,0.13
8.384148482064907,5.0,0.1325
8.363259378676466,5.0,0.135
8.342237628682556,5.0,0.1375
8.32104733904404,5.0,0.14
8.299783681398276,5.0,0.14250000000000002
8.278629170208209,5.0,0.145
8.257780846190622,5.0,0.1475
8.237379356019627,5.0,0.15
8.217466082246023,5.0,0.1525
8.197979895788281,5.0,0.155
8.17878841571562,5.0,0.1575
8.15973697452295,5.0,0.16
8.140695452364007,5.0,0.1625
8.121588118862698,5.0,0.165
8.1024008828124,5.0,0.1675
8.083169352622827,5.0,0.17
8.063956551452844,5.0,0.17250000000000001
8.044829966399544,5.0,0.17500000000000002
8.025844853457885,5.0,0.1775
8.007036440548589,5.0,0.18
7.9884198702937255,5.0,0.1825
7.969994589546752,5.0,0.185
7.9517496297669235,5.0,0.1875
7.933667326839538,5.0,0.19
7.915724714608444,5.0,0.1925
7.8978933717532795,5.0,0.195
7.880139419260339,5.0,0.1975
7.862425433930278,5.0,0.2
7.8447152854612,5.0,0.2025
7.826981567542308,5.0,0.20500000000000002
7.8092138263754425,5.0,0.20750000000000002
7.791424748350742,5.0,0.21
7.77365135991001,5.0,0.2125
7.755949361556889,5.0,0.215
7.738380787891971,5.0,0.2175
7.720997641776847,5.0,0.22
7.703826108669571,5.0,0.2225
7.6868565823965405,5.0,0.225
7.670043582455956,5.0,0.2275
7.653316887929991,5.0,0.23
7.636601644735129,5.0,0.2325
7.61984200555583,5.0,0.23500000000000001
7.603021171638719,5.0,0.23750000000000002
7.586171236993554,5.0,0.24
7.569368989777878,5.0,0.2425
7.5527179807189615,5.0,0.245
7.536321526043443,5.0,0.2475
7.520254352164807,5.0,0.25
7.504541390896342,5.0,0.2525
7.4891503804192245,5.0,0.255
7.474000966054787,5.0,0.2575
7.458988097118217,5.0,0.26
7.444013175500016,5.0,0.2625
7.429013977595772,5.0,0.265
7.4139845967475795,5.0,0.2675
7.398979501569426,5.0,0.27
7.384100406510261,5.0,0.2725
7.369469661756967,5.0,0.275
7.3551977313465455,5.0,0.2775
7.341353991258372,5.0,0.28
7.327948993640994,5.0,0.28250000000000003
7.314932928329535,5.0,0.28500000000000003
7.302210298164356,5.0,0.28750000000000003
7.289666228272885,5.0,0.29
7.277196703552672,5.0,0.2925
7.264734239006234,5.0,0.295
7.252262187295666,5.0,0.2975
7.2398144697692395,5.0,0.3
7.227461837593546,5.0,0.3025
7.215289509459074,5.0,0.305
7.203373101829825,5.0,0.3075
7.191759654086289,5.0,0.31
7.180458427134193,5.0,0.3125
7.169442824360633,5.0,0.315
7.158661353609683,5.0,0.3175
7.148053128735324,5.0,0.32
7.137562651990591,5.0,0.3225
7.127149633820373,5.0,0.325
7.116791879247611,5.0,0.3275
7.106481912061555,5.0,0.33
7.096220065467727,5.0,0.3325
7.086007569874385,5.0,0.335
7.075842543359902,5.0,0.3375
7.065720093790936,5.0,0.34
7.055635725484076,5.0,0.3425
7.045589719884286,5.0,0.34500000000000003
7.035589722267068,5.0,0.34750000000000003
7.02564956725796,5.0,0.35000000000000003
7.015784052356494,5.0,0.3525
7.006001236383653,5.0,0.355
6.996295132392433,5.0,0.3575
6.986641852105866,5.0,0.36
6.977001243429683,5.0,0.3625
6.967324214113167,5.0,0.365
6.957563935338915,5.0,0.3675
6.947687700170978,5.0,0.37
6.937685871332264,5.0,0.3725
6.927575182803572,5.0,0.375
6.917395331492429,5.0,0.3775
6.907199715828979,5.0,0.38
6.897042725320686,5.0,0.3825
6.8869667375575165,5.0,0.385
6.87699183541479,5.0,0.3875
6.867110413938432,5.0,0.39
6.85728766150775,5.0,0.3925
6.847467718747514,5.0,0.395
6.837584349806633,5.0,0.3975
6.827574253865664,5.0,0.4
6.817390666024628,5.0,0.4025
6.807014639622064,5.0,0.405
6.7964614627363025,5.0,0.40750000000000003
6.785780209070791,5.0,0.41000000000000003
6.77504559129533,5.0,0.41250000000000003
6.76434301240389,5.0,0.41500000000000004
6.753749656508479,5.0,0.4175
6.743316039000714,5.0,0.42
6.733053002791417,5.0,0.4225
6.722928268071162,5.0,0.425
6.712874331933675,5.0,0.4275
6.702806322987372,5.0,0.43
6.692645308983912,5.0,0.4325
6.682340594352363,5.0,0.435
6.671884495755803,5.0,0.4375
6.661315102613904,5.0,0.44
6.650706056415223,5.0,0.4425
6.640146306831339,5.0,0.445
6.629715840035244,5.0,0.4475
6.6194645247686426,5.0,0.45
6.609400119144605,5.0,0.4525
6.599488528049535,5.0,0.455
6.589665605264418,5.0,0.4575
6.579856409690377,5.0,0.46
6.569995905563401,5.0,0.4625
6.560045151899755,5.0,0.465
6.549998883866341,5.0,0.4675
6.539883304863229,5.0,0.47000000000000003
6.5297458675884865,5.0,0.47250000000000003
6.5196409021328305,5.0,0.47500000000000003
6.509615613859865,5.0,0.47750000000000004
6.499700203840729,5.0,0.48
6.489904097501024,5.0,0.4825
6.480218190375173,5.0,0.485
6.4706213135450765,5.0,0.4875
6.461088241174769,5.0,0.49
6.451596632757026,5.0,0.4925
6.442131134478678,5.0,0.495
6.432684071031254,5.0,0.4975
6.42325331286868,5.0,0.5
6.413838671521023,5.0,0.5025000000000001
6.404438399880767,5.0,0.505
6.395047084287544,5.0,0.5075000000000001
6.3856555804966835,5.0,0.51
6.376252902160778,5.0,0.5125
6.366829344791734,5.0,0.515
6.357379780200464,5.0,0.5175
6.347906050165016,5.0,0.52
6.338417689971056,5.0,0.5225
6.3289307118012745,5.0,0.525
6.319464722400438,5.0,0.5275
6.310039087040325,5.0,0.53
6.300669070769157,5.0,0.5325
6.291362844724507,5.0,0.535
6.282119973532246,5.0,0.5375
6.272931596253873,5.0,0.54
6.2637821045308995,5.0,0.5425
6.254651821949957,5.0,0.545
6.245520063958575,5.0,0.5475
6.236368008407409,5.0,0.55
6.2271809757570855,5.0,0.5525
6.217949920329979,5.0,0.555
6.2086720948849665,5.0,0.5575
6.199350935279888,5.0,0.56
6.1899952339645,5.0,0.5625
6.180617677830405,5.0,0.5650000000000001
6.1712328671736865,5.0,0.5675
6.161855028257492,5.0,0.5700000000000001
6.152495756837199,5.0,0.5725
6.143162221553383,5.0,0.5750000000000001
6.133856244675171,5.0,0.5775
6.124574524214505,5.0,0.58
6.115309984479792,5.0,0.5825
6.106053920456095,5.0,0.585
6.096798347763134,5.0,0.5875
6.087537886712003,5.0,0.59
6.078270643381812,5.0,0.5925
6.068997870100941,5.0,0.595
6.059722587184138,5.0,0.5975
6.050447687255514,5.0,0.6
6.041174201617797,5.0,0.6025
6.0319003295086935,5.0,0.605
6.0226215481780585,5.0,0.6075
6.013331741763197,5.0,0.61
6.004024949693833,5.0,0.6125
5.99469715864907,5.0,0.615
5.985347597672212,5.0,0.6175
5.975979212946322,5.0,0.62
5.966598300029218,5.0,0.6225
5.957213536170764,5.0,0.625
5.947834788105296,5.0,0.6275000000000001
5.938472037312551,5.0,0.63
5.929134601753472,5.0,0.6325000000000001
5.9198306277293975,5.0,0.635
5.91056667618806,5.0,0.6375000000000001
5.901347202061687,5.0,0.64
5.892173833124726,5.0,0.6425
5.883044546097962,5.0,0.645
5.873953024870646,5.0,0.6475
5.864888579843608,5.0,0.65
5.855836954105149,5.0,0.6525
5.846782142516103,5.0,0.655
5.837709059496089,5.0,0.6575
5.8286066005775155,5.0,0.66
5.819470444753109,5.0,0.6625
5.81030490585682,5.0,0.665
5.801123281800485,5.0,0.6675
5.791946441644825,5.0,0.67
5.782799765257099,5.0,0.6725
5.77370892263897,5.0,0.675
5.764695267323584,5.0,0.6775
5.755771755587228,5.0,0.68
5.746940257622705,5.0,0.6825
5.738190897650272,5.0,0.685
5.729503682311695,5.0,0.6875
5.720852215754072,5.0,0.6900000000000001
5.712208843817015,5.0,0.6925
5.703550216915337,5.0,0.6950000000000001
5.694862100867588,5.0,0.6975
5.686142355484057,5.0,0.7000000000000001
5.677401348652492,5.0,0.7025
5.6686596228141966,5.0,0.705
5.6599432650821955,5.0,0.7075
5.651278000141723,5.0,0.71
5.642683373594729,5.0,0.7125
5.634168417293847,5.0,0.715
5.625729856313963,5.0,0.7175
5.617353301670514,5.0,0.72
5.609017122480177,5.0,0.7225
5.600698005574934,5.0,0.725
5.592376778240465,5.0,0.7275
5.584043013187037,5.0,0.73
5.575697275284785,5.0,0.7325
5.5673505131590675,5.0,0.735
5.559020866775863,5.0,0.7375
5.550728837965369,5.0,0.74
5.542492167892356,5.0,0.7425
5.534321778957662,5.0,0.745
5.526219776130636,5.0,0.7475
5.518179882431726,5.0,0.75
5.510189991606803,5.0,0.7525000000000001
5.502235960245294,5.0,0.755
5.4943054856664535,5.0,0.7575000000000001
5.486390988145904,5.0,0.76
5.478490793765861,5.0,0.7625000000000001
5.47060846680083,5.0,0.765
5.462750693032912,5.0,0.7675000000000001
5.454924504434367,5.0,0.77
5.447134757110318,5.0,0.7725
5.439382612580949,5.0,0.775
5.431665397828463,5.0,0.7775
5.423977762955188,5.0,0.78
5.416313661337539,5.0,0.7825
5.40866846177883,5.0,0.785
5.401040516019463,5.0,0.7875
5.393431724961435,5.0,0.79
5.385846988139915,5.0,0.7925
5.378292768163077,5.0,0.795
5.37077524806386,5.0,0.7975
5.363298638463039,5.0,0.8
5.355864094810753,5.0,0.8025
5.348469479642754,5.0,0.805
5.341109933135985,5.0,0.8075
5.3337789856850675,5.0,0.81
5.32646982516562,5.0,0.8125
5.319176343877175,5.0,0.8150000000000001
5.311893716938738,5.0,0.8175
5.304618451282318,5.0,0.8200000000000001
5.297348026424402,5.0,0.8225
5.290080367377933,5.0,0.8250000000000001
5.282813415767478,5.0,0.8275
5.275544999607501,5.0,0.8300000000000001
5.268273075754413,5.0,0.8325
5.260996277482726,5.0,0.835
5.25371458764761,5.0,0.8375
5.246429905902176,5.0,0.84
5.239146295464451,5.0,0.8425
5.231869769796732,5.0,0.845
5.2246075876031774,5.0,0.8475
5.217367137307963,5.0,0.85
5.210154585494236,5.0,0.8525
5.202973522468289,5.0,0.855
5.195823856033041,5.0,0.8575
5.18870118210462,5.0,0.86
5.181596801619495,5.0,0.8625
5.174498462497566,5.0,0.865
5.16739179092455,5.0,0.8675
5.160262250135829,5.0,0.87
5.153097346133611,5.0,0.8725
5.145888712991218,5.0,0.875
5.138633681615715,5.0,0.8775000000000001
5.1313359847046955,5.0,0.88
5.12400538190373,5.0,0.8825000000000001
5.116656186893112,5.0,0.885
5.1093049051519035,5.0,0.8875000000000001
5.101967395987136,5.0,0.89
5.09465610179513,5.0,0.8925000000000001
5.0873779016815215,5.0,0.895
5.080133032313917,5.0,0.8975
5.072915296025795,5.0,0.9
5.0657134945886915,5.0,0.9025
5.05851375465349,5.0,0.905
5.0513022156466585,5.0,0.9075
5.044067482310195,5.0,0.91
5.036802319105617,5.0,0.9125
5.029504262086494,5.0,0.915
5.022175093705329,5.0,0.9175
5.01481939820246,5.0,0.92
5.0074426220255415,5.0,0.9225
5.000049156742304,5.0,0.925
4.992640923658639,5.0,0.9275
4.985216786269414,5.0,0.93
4.977772892753371,5.0,0.9325
4.970303814632543,5.0,0.935
4.962804157003793,5.0,0.9375
4.955270212919771,5.0,0.9400000000000001
4.947701238129,5.0,0.9425
4.9401000248627716,5.0,0.9450000000000001
4.932472625401472,5.0,0.9475
4.924827275202294,5.0,0.9500000000000001
4.917172746506601,5.0,0.9525
4.9095164886698575,5.0,0.9550000000000001
4.9018629572544565,5.0,0.9575
4.894212493966162,5.0,0.96
4.886561004782907,5.0,0.9625
4.878900519150895,5.0,0.965
4.871220532769275,5.0,0.9675
4.863509876511382,5.0,0.97
4.855758746508817,5.0,0.9725
4.847960497337242,5.0,0.975
4.840112848853855,5.0,0.9775
4.832218278311863,5.0,0.98
4.824283538123122,5.0,0.9825
4.816318420347469,5.0,0.985
4.808334042277796,5.0,0.9875
4.800341019133704,5.0,0.99
4.792347899108708,5.0,0.9925
4.784360161069428,5.0,0.995
10.026286933131514,6.0,0.0
10.026034869006036,6.0,0.0025
10.025753055825106,6.0,0.005
10.025430646230534,6.0,0.0075
10.025072364279504,6.0,0.01
10.024681076709388,6.0,0.0125
10.024295517164981,6.0,0.015
10.023919903968798,6.0,0.0175
10.023520299620825,6.0,0.02
10.02306567303134,6.0,0.0225
10.022559319198283,6.0,0.025
10.0220347542528,6.0,0.0275
10.02152177529864,6.0,0.03
10.021019411795292,6.0,0.0325
10.020503682825307,6.0,0.035
10.019958393368796,6.0,0.0375
10.019394500995235,6.0,0.04
10.018837704036462,6.0,0.0425
10.018298215669986,6.0,0.045
10.017756585282703,6.0,0.0475
10.017182346291742,6.0,0.05
10.016565933890945,6.0,0.0525
10.015929519764423,6.0,0.055
10.015305339202603,6.0,0.0575
10.014704784381928,6.0,0.06
10.014110265213493,6.0,0.0625
10.013496433014165,6.0,0.065
10.0128568121896,6.0,0.0675
10.01220868925213,6.0,0.07
10.011573802536951,6.0,0.0725
10.010956467033855,6.0,0.075
10.010340372737817,6.0,0.0775
10.009704587619352,6.0,0.08
10.00904145689802,6.0,0.0825
10.008360358829622,6.0,0.085
10.007676860729465,6.0,0.08750000000000001
10.006999606768485,6.0,0.09
10.006326272195388,6.0,0.0925
10.005649089759146,6.0,0.095
10.004961956869018,6.0,0.0975
10.004262442065095,6.0,0.1
10.003549547729335,6.0,0.10250000000000001
10.002822435315181,6.0,0.105
10.002082124516296,6.0,0.1075
10.001332808142923,6.0,0.11
10.000579556189981,6.0,0.1125
9.999824415295237,6.0,0.115
9.999065513339321,6.0,0.11750000000000001
9.998299885098978,6.0,0.12
9.997525992765542,6.0,0.1225
9.996743136695587,6.0,0.125
9.995950102153659,6.0,0.1275
9.99514672155113,6.0,0.13
9.994337422521328,6.0,0.1325
9.993531699860688,6.0,0.135
9.992738726711805,6.0,0.1375
9.991959720481969,6.0,0.14
9.991185037696287,6.0,0.14250000000000002
9.990399676356907,6.0,0.145
9.989593910435886,6.0,0.1475
9.988770995603307,6.0,0.15
9.987945221739908,6.0,0.1525
9.98713072968377,6.0,0.155
9.986329593986467,6.0,0.1575
9.985529703320589,6.0,0.16
9.984715559022359,6.0,0.1625
9.983883397510859,6.0,0.165
9.983046874439978,6.0,0.1675
9.982227126385498,6.0,0.17
9.981435247066253,6.0,0.17250000000000001
9.980662554676645,6.0,0.17500000000000002
9.979887167246355,6.0,0.1775
9.979090978934222,6.0,0.18
9.97827276395032,6.0,0.1825
9.977447626018085,6.0,0.185
9.976634762419362,6.0,0.1875
9.97584380597597,6.0,0.19
9.975069383912706,6.0,0.1925
9.974296537677663,6.0,0.195
9.97351216495162,6.0,0.1975
9.972714089637536,6.0,0.2
9.971911374587368,6.0,0.2025
9.971115912067594,6.0,0.20500000000000002
9.970332053384006,6.0,0.20750000000000002
9.969552808786329,6.0,0.21
9.968765891711843,6.0,0.2125
9.967964538725306,6.0,0.215
9.967153777321318,6.0,0.2175
9.966346550230634,6.0,0.22
9.96555275271161,6.0,0.2225
9.964770380886655,6.0,0.225
9.963986371612556,6.0,0.2275
9.963186660610113,6.0,0.23
9.962367243267375,6.0,0.2325
9.961537129690686,6.0,0.23500000000000001
9.960710848867372,6.0,0.23750000000000002
9.959896843635763,6.0,0.24
9.959091279908378,6.0,0.2425
9.958281895012012,6.0,0.245
9.957458064825168,6.0,0.2475
9.956618644054519,6.0,0.25
9.955771794993428,6.0,0.2525
9.954927884867802,6.0,0.255
9.954091554367782,6.0,0.2575
9.953258793621826,6.0,0.26
9.952420568068877,6.0,0.2625
9.95156986365081,6.0,0.265
9.950706890084255,6.0,0.2675
9.949838580179039,6.0,0.27
9.948972688569562,6.0,0.2725
9.948111216766186,6.0,0.275
9.947249032457472,6.0,0.2775
9.946379534731461,6.0,0.28
9.945502658360553,6.0,0.28250000000000003
9.944627449300752,6.0,0.28500000000000003
9.94376568997962,6.0,0.28750000000000003
9.94292146268305,6.0,0.29
9.942086125701714,6.0,0.2925
9.94124397717302,6.0,0.295
9.940384399793103,6.0,0.2975
9.939510363095268,6.0,0.3
9.938636255967088,6.0,0.3025
9.937777036180833,6.0,0.305
9.936937467555463,6.0,0.3075
9.936109358062923,6.0,0.31
9.935277946539953,6.0,0.3125
9.934431966232896,6.0,0.315
9.93357020832708,6.0,0.3175
9.932700800172844,6.0,0.32
9.931834620263906,6.0,0.3225
9.93097767302153,6.0,0.325
9.930127185833024,6.0,0.3275
9.929273380099694,6.0,0.33
9.92840537825222,6.0,0.3325
9.927517538572944,6.0,0.335
9.926612597911115,6.0,0.3375
9.925700022407954,6.0,0.34
9.924790711544645,6.0,0.3425
9.923891162067013,6.0,0.34500000000000003
9.92300028640449,6.0,0.34750000000000003
9.922110338873763,6.0,0.35000000000000003
9.921211100486417,6.0,0.3525
9.92029512122059,6.0,0.355
9.919361772928273,6.0,0.3575
9.918418389737122,6.0,0.36
9.917477416726312,6.0,0.3625
9.91654995550145,6.0,0.365
9.915638749741127,6.0,0.3675
9.9147355926659,6.0,0.37
9.913826323703649,6.0,0.3725
9.912900856944313,6.0,0.375
9.911960694488585,6.0,0.3775
9.91101756745318,6.0,0.38
9.910084114463656,6.0,0.3825
9.909164255968626,6.0,0.385
9.908250670178118,6.0,0.3875
9.907330122094173,6.0,0.39
9.906391187575029,6.0,0.3925
9.90542864941278,6.0,0.395
9.904443298924853,6.0,0.3975
9.903439661759458,6.0,0.4
9.902424125859454,6.0,0.4025
9.901403679451645,6.0,0.405
9.900384175864177,6.0,0.40750000000000003
9.899367778757345,6.0,0.41000000000000003
9.898350709036148,6.0,0.41250000000000003
9.89732312673267,6.0,0.41500000000000004
9.896272412457645,6.0,0.4175
9.89518935578514,6.0,0.42
9.894074425785265,6.0,0.4225
9.892939932600356,6.0,0.425
9.891805288307037,6.0,0.4275
9.890686813500059,6.0,0.43
9.889587927097692,6.0,0.4325
9.888496421264307,6.0,0.435
9.88739143705078,6.0,0.4375
9.88625616791424,6.0,0.44
9.885087965784578,6.0,0.4425
9.88389891574571,6.0,0.445
9.882706534507506,6.0,0.4475
9.881521405851746,6.0,0.45
9.88034076209517,6.0,0.4525
9.879152278804616,6.0,0.455
9.87794433695932,6.0,0.4575
9.876714295089517,6.0,0.46
9.875468673402198,6.0,0.4625
9.874216161459504,6.0,0.465
9.87295981340969,6.0,0.4675
9.871694517858618,6.0,0.47000000000000003
9.870411034130125,6.0,0.47250000000000003
9.869103102104472,6.0,0.47500000000000003
9.867772663954257,6.0,0.47750000000000004
9.866430018617239,6.0,0.48
9.86508881597661,6.0,0.4825
9.863758568442329,6.0,0.485
9.862438902540685,6.0,0.4875
9.861119244341468,6.0,0.49
9.859784655161107,6.0,0.4925
9.858424489542983,6.0,0.495
9.857038371329496,6.0,0.4975
9.855635730144819,6.0,0.5
9.854229668298485,6.0,0.5025000000000001
9.852829622007615,6.0,0.505
9.851437353959362,6.0,0.5075000000000001
9.85004776444428,6.0,0.51
9.84865273486794,6.0,0.5125
9.8472450814749,6.0,0.515
9.84582070667321,6.0,0.5175
9.844378645369522,6.0,0.52
9.842919740006543,6.0,0.5225
9.841445045235053,6.0,0.525
9.839955048310586,6.0,0.5275
9.838450293737132,6.0,0.53
9.836932899285044,6.0,0.5325
9.835407344672264,6.0,0.535
9.833878971229915,6.0,0.5375
9.832350356864493,6.0,0.54
9.830818012678252,6.0,0.5425
9.829272582789352,6.0,0.545
9.82770372137647,6.0,0.5475
9.826107190953858,6.0,0.55
9.824489317757928,6.0,0.5525
9.822865031534583,6.0,0.555
9.821249922430418,6.0,0.5575
9.819651083615845,6.0,0.56
9.81806266018697,6.0,0.5625
9.816469029331426,6.0,0.5650000000000001
9.814853562615005,6.0,0.5675
9.813207522611373,6.0,0.5700000000000001
9.811534002707171,6.0,0.5725
9.809845275341713,6.0,0.5750000000000001
9.808155830227603,6.0,0.5775
9.806475300158834,6.0,0.58
9.804804704798121,6.0,0.5825
9.803137083494097,6.0,0.585
9.801461335948646,6.0,0.5875
9.799767048568862,6.0,0.59
9.79804833347644,6.0,0.5925
9.796305610837077,6.0,0.595
9.794545139016114,6.0,0.5975
9.792776657854255,6.0,0.6
9.791009886896012,6.0,0.6025
9.78925098257623,6.0,0.605
9.787500284953968,6.0,0.6075
9.785752423621936,6.0,0.61
9.783998930790581,6.0,0.6125
9.782232255482324,6.0,0.615
9.780449205138344,6.0,0.6175
9.77865199529872,6.0,0.62
9.77684634991749,6.0,0.6225
9.775037840721566,6.0,0.625
9.773228808823967,6.0,0.6275000000000001
9.771417876149433,6.0,0.63
9.769602233726095,6.0,0.6325000000000001
9.767780768081664,6.0,0.635
9.765955328422892,6.0,0.6375000000000001
9.764128854254382,6.0,0.64
9.762301720052257,6.0,0.6425
9.760469372880708,6.0,0.645
9.758623588091698,6.0,0.6475
9.756756903969167,6.0,0.65
9.75486719197127,6.0,0.6525
9.752958992235895,6.0,0.655
9.751040518767196,6.0,0.6575
9.749118400478105,6.0,0.66
9.74719385324047,6.0,0.6625
9.745262815640112,6.0,0.665
9.743319506857565,6.0,0.6675
9.741360308204948,6.0,0.67
9.739384911350061,6.0,0.6725
9.737394278045606,6.0,0.675
9.735387822189278,6.0,0.6775
9.733362756709772,6.0,0.68
9.73131628038829,6.0,0.6825
9.729248434561162,6.0,0.685
9.727162831817376,6.0,0.6875
9.725064603451264,6.0,0.6900000000000001
9.722957570645395,6.0,0.6925
9.7208431108431,6.0,0.6950000000000001
9.71872114652883,6.0,0.6975
9.716591451166153,6.0,0.7000000000000001
9.714453449040581,6.0,0.7025
9.712304793358683,6.0,0.705
9.710140845936051,6.0,0.7075
9.707956671001057,6.0,0.71
9.705750696552991,6.0,0.7125
9.703527204725525,6.0,0.715
9.701295266549884,6.0,0.7175
9.699064338830384,6.0,0.72
9.696839305226133,6.0,0.7225
9.694618223787858,6.0,0.725
9.692394125028262,6.0,0.7275
9.690159437258105,6.0,0.73
9.687910012843062,6.0,0.7325
9.68564632491516,6.0,0.735
9.683371587702233,6.0,0.7375
9.681088643200953,6.0,0.74
9.678797987926611,6.0,0.7425
9.676498101434968,6.0,0.745
9.67418739399376,6.0,0.7475
9.671866036704921,6.0,0.75
9.669536294606454,6.0,0.7525000000000001
9.667201231867699,6.0,0.755
9.664862783292488,6.0,0.7575000000000001
9.662520497375453,6.0,0.76
9.660171729993918,6.0,0.7625000000000001
9.657813131001305,6.0,0.765
9.655442460535912,6.0,0.7675000000000001
9.653059554938755,6.0,0.77
9.650665850902094,6.0,0.7725
9.64826296268222,6.0,0.775
9.645851601273225,6.0,0.7775
9.643431867314066,6.0,0.78
9.64100468226316,6.0,0.7825
9.63857289442501,6.0,0.785
9.636140614263978,6.0,0.7875
9.633710799601438,6.0,0.79
9.631282827260131,6.0,0.7925
9.628852135816365,6.0,0.795
9.626412490636294,6.0,0.7975
9.623959216186005,6.0,0.8
9.62149082728651,6.0,0.8025
9.61900780989431,6.0,0.805
9.616509818344975,6.0,0.8075
9.61399405951826,6.0,0.81
9.611456676370556,6.0,0.8125
9.608896204615998,6.0,0.8150000000000001
9.606315995601769,6.0,0.8175
9.603722900058077,6.0,0.8200000000000001
9.601122392428813,6.0,0.8225
9.598513413054238,6.0,0.8250000000000001
9.595886887470183,6.0,0.8275
9.593229367637523,6.0,0.8300000000000001
9.590529371185784,6.0,0.8325
9.587781887965722,6.0,0.835
9.584988082541484,6.0,0.8375
9.582151409396642,6.0,0.84
9.579274689945317,6.0,0.8425
9.57636188670635,6.0,0.845
9.573423272373182,6.0,0.8475
9.570477448033058,6.0,0.85
9.567543681110816,6.0,0.8525
9.56462537462418,6.0,0.855
9.561695630026824,6.0,0.8575
9.558699852134803,6.0,0.86
9.555581873948592,6.0,0.8625
9.552322402667405,6.0,0.865
9.548964409362892,6.0,0.8675
9.545602656161053,6.0,0.87
9.542336042088255,6.0,0.8725
9.539208607499726,6.0,0.875
9.536177519779685,6.0,0.8775000000000001
9.533132437395555,6.0,0.88
9.52995777477547,6.0,0.8825000000000001
9.526600146999703,6.0,0.885
9.523098848212005,6.0,0.8875000000000001
9.519561229871897,6.0,0.89
9.516100440910717,6.0,0.8925000000000001
9.51277550849922,6.0,0.895
9.509568819239416,6.0,0.8975
9.506409239384627,6.0,0.9
9.50322028560571,6.0,0.9025
9.4999609255935,6.0,0.905
9.496636941574842,6.0,0.9075
9.493283074184252,6.0,0.91
9.489933920505303,6.0,0.9125
9.486604180452167,6.0,0.915
9.483287672336495,6.0,0.9175
9.479969832231488,6.0,0.92
9.476640807815338,6.0,0.9225
9.473299453073317,6.0,0.925
9.469947973927306,6.0,0.9275
9.466584490743333,6.0,0.93
9.463201038380115,6.0,0.9325
9.459788527566257,6.0,0.935
9.456343679090837,6.0,0.9375
9.452871379756363,6.0,0.9400000000000001
9.449380186671057,6.0,0.9425
9.445874797987518,6.0,0.9450000000000001
9.442351910425378,6.0,0.9475
9.43880289913954,6.0,0.9500000000000001
9.435220910798602,6.0,0.9525
9.431606319021363,6.0,0.9550000000000001
9.427966077398418,6.0,0.9575
9.424307800099953,6.0,0.96
9.4206337865166,6.0,0.9625
9.416940010722474,6.0,0.965
9.413220682227278,6.0,0.9675
9.409474269753108,6.0,0.97
9.405705844033452,6.0,0.9725
9.401923895654244,6.0,0.975
9.398134389628366,6.0,0.9775
9.394336814561038,6.0,0.98
9.39052494629173,6.0,0.9825
9.386691059033176,6.0,0.985
9.382829907340907,6.0,0.9875
9.378939795435631,6.0,0.99
9.375021141159607,6.0,0.9925
9.371075106144218,6.0,0.995
10.02651127648614,7.0,0.0
10.026509136057708,7.0,0.0025
10.026506887532353,7.0,0.005
10.026504847241043,7.0,0.0075
10.026502819920156,7.0,0.01
10.026500612340094,7.0,0.0125
10.026498236313966,7.0,0.015
10.026495732506227,7.0,0.0175
10.026493148249601,7.0,0.02
10.026490491784207,7.0,0.0225
10.026487698727234,7.0,0.025
10.02648475138538,7.0,0.0275
10.026481728104185,7.0,0.03
10.026478718123114,7.0,0.0325
10.026475721437146,7.0,0.035
10.026472643204043,7.0,0.0375
10.02646940554748,7.0,0.04
10.026466044411809,7.0,0.0425
10.026462662005546,7.0,0.045
10.026459315681917,7.0,0.0475
10.026455972219727,7.0,0.05
10.02645255168781,7.0,0.0525
10.026449001880199,7.0,0.055
10.02644533155394,7.0,0.0575
10.026441583447268,7.0,0.06
10.026437792868139,7.0,0.0625
10.026433962760672,7.0,0.065
10.026430067596944,7.0,0.0675
10.026426083160118,7.0,0.07
10.026422006247431,7.0,0.0725
10.026417843340791,7.0,0.075
10.026413587235394,7.0,0.0775
10.026409216435345,7.0,0.08
10.0264047269327,7.0,0.0825
10.0264001524647,7.0,0.085
10.026395539906009,7.0,0.08750000000000001
10.026390907550494,7.0,0.09
10.02638623310777,7.0,0.0925
10.026381488135893,7.0,0.095
10.026376677034321,7.0,0.0975
10.026371831500526,7.0,0.1
10.026366978564363,7.0,0.10250000000000001
10.026362123686887,7.0,0.105
10.026357252405939,7.0,0.1075
10.026352340385843,7.0,0.11
10.026347369615129,7.0,0.1125
10.026342340781765,7.0,0.115
10.026337267817818,7.0,0.11750000000000001
10.026332157300052,7.0,0.12
10.026326995888542,7.0,0.1225
10.026321764940853,7.0,0.125
10.026316467063292,7.0,0.1275
10.026311127649617,7.0,0.13
10.026305764582064,7.0,0.1325
10.026300365148176,7.0,0.135
10.026294902340583,7.0,0.1375
10.026289367950815,7.0,0.14
10.026283778336591,7.0,0.14250000000000002
10.026278150051152,7.0,0.145
10.026272480721634,7.0,0.1475
10.026266758062986,7.0,0.15
10.026260983381713,7.0,0.1525
10.026255179398525,7.0,0.155
10.026249372684527,7.0,0.1575
10.02624357183186,7.0,0.16
10.026237762147545,7.0,0.1625
10.02623191526636,7.0,0.165
10.02622600484326,7.0,0.1675
10.02622002408906,7.0,0.17
10.026213996124978,7.0,0.17250000000000001
10.026207963966755,7.0,0.17500000000000002
10.02620196208522,7.0,0.1775
10.026195992534072,7.0,0.18
10.026190027721936,7.0,0.1825
10.026184036597606,7.0,0.185
10.026178006977924,7.0,0.1875
10.026171942140593,7.0,0.19
10.026165844959728,7.0,0.1925
10.026159721857152,7.0,0.195
10.026153605002627,7.0,0.1975
10.026147552133743,7.0,0.2
10.026141602262967,7.0,0.2025
10.026135724325016,7.0,0.20500000000000002
10.026129821449704,7.0,0.20750000000000002
10.02612380659185,7.0,0.21
10.026117685324932,7.0,0.2125
10.026111559136021,7.0,0.215
10.026105535161827,7.0,0.2175
10.026099622867697,7.0,0.22
10.026093713724034,7.0,0.2225
10.026087665825584,7.0,0.225
10.026081423112835,7.0,0.2275
10.02607506503665,7.0,0.23
10.026068739396388,7.0,0.2325
10.026062535310814,7.0,0.23500000000000001
10.02605640966164,7.0,0.23750000000000002
10.026050231151949,7.0,0.24
10.026043896267748,7.0,0.2425
10.026037409334787,7.0,0.245
10.02603086370793,7.0,0.2475
10.026024355938967,7.0,0.25
10.02601791345848,7.0,0.2525
10.026011488972944,7.0,0.255
10.02600501101062,7.0,0.2575
10.025998437031996,7.0,0.26
10.02599176948735,7.0,0.2625
10.025985042517481,7.0,0.265
10.025978302521578,7.0,0.2675
10.02597158315851,7.0,0.27
10.025964876995582,7.0,0.2725
10.025958134223583,7.0,0.275
10.025951304509748,7.0,0.2775
10.02594438075277,7.0,0.28
10.025937388864316,7.0,0.28250000000000003
10.025930333098161,7.0,0.28500000000000003
10.025923174754881,7.0,0.28750000000000003
10.02591588975225,7.0,0.29
10.025908538374797,7.0,0.2925
10.025901241571704,7.0,0.295
10.025894065897413,7.0,0.2975
10.025886941845872,7.0,0.3
10.025879717225747,7.0,0.3025
10.0258723002491,7.0,0.305
10.02586474658869,7.0,0.3075
10.025857207850073,7.0,0.31
10.025849807841603,7.0,0.3125
10.02584256788542,7.0,0.315
10.02583541945252,7.0,0.3175
10.025828258001813,7.0,0.32
10.025820994509449,7.0,0.3225
10.025813589074637,7.0,0.325
10.02580605208289,7.0,0.3275
10.025798410636735,7.0,0.33
10.025790675548862,7.0,0.3325
10.025782849841882,7.0,0.335
10.025774964582563,7.0,0.3375
10.025767080050196,7.0,0.34
10.025759226383817,7.0,0.3425
10.02575134374658,7.0,0.34500000000000003
10.025743302120153,7.0,0.34750000000000003
10.025735001789863,7.0,0.35000000000000003
10.025726469376538,7.0,0.3525
10.025717859920372,7.0,0.355
10.025709348967661,7.0,0.3575
10.025700991056894,7.0,0.36
10.02569266495591,7.0,0.3625
10.025684172950488,7.0,0.365
10.025675429119836,7.0,0.3675
10.025666567368674,7.0,0.37
10.025657846169091,7.0,0.3725
10.025649416451573,7.0,0.375
10.025641171040462,7.0,0.3775
10.025632830319049,7.0,0.38
10.02562418951725,7.0,0.3825
10.025615298656811,7.0,0.385
10.025606419146808,7.0,0.3875
10.02559780663468,7.0,0.39
10.025589506698179,7.0,0.3925
10.025581323804017,7.0,0.395
10.025572980241863,7.0,0.3975
10.02556432981396,7.0,0.4
10.02555544888167,7.0,0.4025
10.025546541696762,7.0,0.405
10.025537764426689,7.0,0.40750000000000003
10.02552912245398,7.0,0.41000000000000003
10.025520494300851,7.0,0.41250000000000003
10.025511720770723,7.0,0.41500000000000004
10.025502684089773,7.0,0.4175
10.025493350617808,7.0,0.42
10.02548377549712,7.0,0.4225
10.025474065615157,7.0,0.425
10.025464310853502,7.0,0.4275
10.025454520804793,7.0,0.43
10.025444609472245,7.0,0.4325
10.025434442904517,7.0,0.435
10.02542392647153,7.0,0.4375
10.02541307990357,7.0,0.44
10.025402040197283,7.0,0.4425
10.025390970893401,7.0,0.445
10.025379945502097,7.0,0.4475
10.02536892242671,7.0,0.45
10.025357837970288,7.0,0.4525
10.025346696148642,7.0,0.455
10.02533553808174,7.0,0.4575
10.02532434562983,7.0,0.46
10.025313029619602,7.0,0.4625
10.025301527921652,7.0,0.465
10.025289877302404,7.0,0.4675
10.025278164495447,7.0,0.47000000000000003
10.02526643678936,7.0,0.47250000000000003
10.02525469757351,7.0,0.47500000000000003
10.025242968404418,7.0,0.47750000000000004
10.02523129336957,7.0,0.48
10.025219657404179,7.0,0.4825
10.025207943513154,7.0,0.485
10.025196028894733,7.0,0.4875
10.025183935209398,7.0,0.49
10.025171853683387,7.0,0.4925
10.025159997268416,7.0,0.495
10.025148428381147,7.0,0.4975
10.025137032073829,7.0,0.5
10.025125638548792,7.0,0.5025000000000001
10.025114151842631,7.0,0.505
10.02510256823185,7.0,0.5075000000000001
10.025090905713661,7.0,0.51
10.025079148566476,7.0,0.5125
10.02506726821887,7.0,0.515
10.025055283680043,7.0,0.5175
10.025043278377517,7.0,0.52
10.025031333724415,7.0,0.5225
10.025019428001125,7.0,0.525
10.025007400029207,7.0,0.5275
10.02499503591727,7.0,0.53
10.024982227560146,7.0,0.5325
10.024969071414219,7.0,0.535
10.024955811508745,7.0,0.5375
10.024942661813679,7.0,0.54
10.024929650399775,7.0,0.5425
10.02491660970488,7.0,0.545
10.024903312254928,7.0,0.5475
10.024889636459175,7.0,0.55
10.024875637639758,7.0,0.5525
10.024861487670607,7.0,0.555
10.024847347198344,7.0,0.5575
10.02483327175353,7.0,0.56
10.024819210757183,7.0,0.5625
10.0248050793651,7.0,0.5650000000000001
10.024790831023141,7.0,0.5675
10.024776472952334,7.0,0.5700000000000001
10.024762027966398,7.0,0.5725
10.024747494755792,7.0,0.5750000000000001
10.024732850927242,7.0,0.5775
10.024718093271579,7.0,0.58
10.02470327005293,7.0,0.5825
10.024688467089854,7.0,0.585
10.024673752279877,7.0,0.5875
10.02465912171728,7.0,0.59
10.024644491628353,7.0,0.5925
10.02462974495631,7.0,0.595
10.024614800423098,7.0,0.5975
10.024599656889848,7.0,0.6
10.024584385216048,7.0,0.6025
10.024569077619297,7.0,0.605
10.024553793543719,7.0,0.6075
10.02453853854899,7.0,0.61
10.024523279925841,7.0,0.6125
10.024507972132783,7.0,0.615
10.024492569765055,7.0,0.6175
10.024477033034305,7.0,0.62
10.024461338841299,7.0,0.6225
10.024445490495467,7.0,0.625
10.024429509621406,7.0,0.6275000000000001
10.024413412298463,7.0,0.63
10.02439718915717,7.0,0.6325000000000001
10.024380804263183,7.0,0.635
10.024364216917204,7.0,0.6375000000000001
10.024347419022527,7.0,0.64
10.024330455573073,7.0,0.6425
10.024313387427128,7.0,0.645
10.024296212524511,7.0,0.6475
10.024278831880219,7.0,0.65
10.024261116118314,7.0,0.6525
10.024243013964702,7.0,0.655
10.02422459771452,7.0,0.6575
10.024206015966767,7.0,0.66
10.024187404025799,7.0,0.6625
10.024168807402017,7.0,0.665
10.024150155485689,7.0,0.6675
10.024131309214173,7.0,0.67
10.024112154991625,7.0,0.6725
10.024092661423316,7.0,0.675
10.02407285943946,7.0,0.6775
10.024052810593222,7.0,0.68
10.024032620620268,7.0,0.6825
10.024012431533121,7.0,0.685
10.023992308199928,7.0,0.6875
10.023972106893487,7.0,0.6900000000000001
10.023951521596253,7.0,0.6925
10.023930331854665,7.0,0.6950000000000001
10.023908616210875,7.0,0.6975
10.023886700523843,7.0,0.7000000000000001
10.02386488547644,7.0,0.7025
10.023843209496635,7.0,0.705
10.023821439813995,7.0,0.7075
10.023799266526975,7.0,0.71
10.023776526265992,7.0,0.7125
10.023753288711347,7.0,0.715
10.02372975441183,7.0,0.7175
10.02370605760304,7.0,0.72
10.023682153499934,7.0,0.7225
10.023657906308571,7.0,0.725
10.023633285364209,7.0,0.7275
10.02360841824516,7.0,0.73
10.023583387961795,7.0,0.7325
10.023558015965603,7.0,0.735
10.023531972605474,7.0,0.7375
10.023505152321603,7.0,0.74
10.023477833203586,7.0,0.7425
10.023450359637128,7.0,0.745
10.023422721538738,7.0,0.7475
10.023394564688314,7.0,0.75
10.023365604798975,7.0,0.7525000000000001
10.023335919620997,7.0,0.755
10.023305807251287,7.0,0.7575000000000001
10.023275453486146,7.0,0.76
10.023244810733868,7.0,0.7625000000000001
10.023213764760502,7.0,0.765
10.0231823384008,7.0,0.7675000000000001
10.023150696473063,7.0,0.77
10.02311897805572,7.0,0.7725
10.023087179233803,7.0,0.775
10.023055223857462,7.0,0.7775
10.023023100229194,7.0,0.78
10.022990865937654,7.0,0.7825
10.022958556040692,7.0,0.785
10.022926195293781,7.0,0.7875
10.022893897840785,7.0,0.79
10.022861794004495,7.0,0.7925
10.022829768511665,7.0,0.795
10.022797422828498,7.0,0.7975
10.022764488613374,7.0,0.8
10.022731218459938,7.0,0.8025
10.022698151178119,7.0,0.805
10.022665468119628,7.0,0.8075
10.022632784630616,7.0,0.81
10.022599664876292,7.0,0.8125
10.022566168171183,7.0,0.8150000000000001
10.022532733768369,7.0,0.8175
10.022499619806581,7.0,0.8200000000000001
10.022466604137998,7.0,0.8225
10.022433196881302,7.0,0.8250000000000001
10.022399038140998,7.0,0.8275
10.022364143027282,7.0,0.8300000000000001
10.022328884017758,7.0,0.8325
10.022293678202942,7.0,0.835
10.022258508354456,7.0,0.8375
10.02222272782593,7.0,0.84
10.022185513565491,7.0,0.8425
10.022146634509625,7.0,0.845
10.02210672032399,7.0,0.8475
10.022066686584774,7.0,0.85
10.022026873529759,7.0,0.8525
10.021986714192902,7.0,0.855
10.021945172756734,7.0,0.8575
10.021901510109942,7.0,0.86
10.021855754251488,7.0,0.8625
10.02180858598871,7.0,0.865
10.021760845158877,7.0,0.8675
10.021713104938591,7.0,0.87
10.021665549228418,7.0,0.8725
10.021618008573824,7.0,0.875
10.021569977713293,7.0,0.8775000000000001
10.021520759677905,7.0,0.88
10.021469952506175,7.0,0.8825000000000001
10.021418011741286,7.0,0.885
10.021366214662523,7.0,0.8875000000000001
10.021315792595876,7.0,0.89
10.021266956874719,7.0,0.8925000000000001
10.021218808787442,7.0,0.895
10.021170225460413,7.0,0.8975
10.021120792932479,7.0,0.9
10.02107092922502,7.0,0.9025
10.021021293089142,7.0,0.905
10.020972184548288,7.0,0.9075
10.020923375062633,7.0,0.91
10.020874288882325,7.0,0.9125
10.02082432966844,7.0,0.915
10.020773232851042,7.0,0.9175
10.020721249364437,7.0,0.92
10.020668917443619,7.0,0.9225
10.020616513865269,7.0,0.925
10.020563717654152,7.0,0.9275
10.020509900966553,7.0,0.93
10.020454771801338,7.0,0.9325
10.020398658627078,7.0,0.935
10.020342114121156,7.0,0.9375
10.020285256961872,7.0,0.9400000000000001
10.020227537236485,7.0,0.9425
10.020168209578053,7.0,0.9450000000000001
10.020107146298518,7.0,0.9475
10.020045208076688,7.0,0.9500000000000001
10.019983617704913,7.0,0.9525
10.019922736346851,7.0,0.9550000000000001
10.019861511783152,7.0,0.9575
10.019798422363325,7.0,0.96
10.019733089172655,7.0,0.9625
10.019666785207141,7.0,0.965
10.01960121046168,7.0,0.9675
10.019536860183736,7.0,0.97
10.019472689586461,7.0,0.9725
10.01940723253646,7.0,0.975
10.019339877590973,7.0,0.9775
10.019271177312914,7.0,0.98
10.01920220779588,7.0,0.9825
10.019133687224327,7.0,0.985
10.019065484331692,7.0,0.9875
10.018996795587954,7.0,0.99
10.018926846001294,7.0,0.9925
10.018855520722143,7.0,0.995


==> tentairygppw2.csv <==
cndof,error,h,hnr,ndof,p,rate,time1,time8,time4,time2,time16,timescale1,timescale2,timescale4,timescale8,timescale16
0.2513158137097179,0.1301042258712265,1.0,0,63.0,1,2.9422602723823887,0.0017616748809814,0.0026872158050537,0.0026450157165527,0.002216100692749,0.0039212703704833,1.0,0.7949435180204291,0.6660356949702457,0.655576257652368,0.449261263452301
0.1583190419321661,0.0846223317935469,0.5,1,252.0,1,0.6205574772589662,0.0068168640136718,0.0068743228912353,0.0061731338500976,0.006432294845581,0.0084543228149414,1.0,1.0597872419289052,1.1042793140738432,0.9916415218673014,0.8063169768753443
0.0912994605737757,0.0386792682211677,0.25,2,1314.0,1,1.1294779396226238,0.0332674980163574,0.0122284889221191,0.0144047737121582,0.0213372707366943,0.0123801231384277,1.0,1.5591262081680557,2.309477308086993,2.7204913238448114,2.6871702037514984
0.0487675188482925,0.0093568031034561,0.125,3,8622.0,1,2.047472900483223,0.2090599536895752,0.0327026844024658,0.0547330379486084,0.1032955646514892,0.0261590480804443,1.0,2.023900584646847,3.8196299990852345,6.3927459628914125,7.991879255188264
0.0252682870878547,0.0020857659166174,0.0625,4,61983.0,1,2.165438440165976,1.2089860439300537,0.1748054027557373,0.3298094272613525,0.638268232345581,0.1229267120361328,1.0,1.8941660929718116,3.665710995495623,6.916182365481112,9.835014895498768
0.2074566333415609,0.06931833879494,1.0,0,112.0,2,3.8506191088631816,0.003087043762207,0.0057165622711181,0.0035963058471679,0.0032932758331298,0.0041754245758056,1.0,0.9373778324766665,0.8583929992044629,0.5400175167869214,0.7393364928909991
0.1306894896436775,0.0383763543108088,0.5,1,448.0,2,0.8530194164740338,0.0144639015197753,0.0111846923828125,0.0109260082244873,0.0127747058868408,0.0140526294708251,1.0,1.1322297082921133,1.3238047439282443,1.293187244201902,1.0292665546902842
0.0753660441694827,0.0058988238682093,0.25,2,2336.0,2,2.701718426655128,0.0748233795166015,0.0228409767150878,0.0252606868743896,0.0409235954284668,0.0303261280059814,1.0,1.828367686983674,2.962048494115207,3.2758397528235417,2.467290895225518
0.0402566998365398,0.00069617141848,0.125,3,15328.0,2,3.08291284254393,0.4777224063873291,0.0696299076080322,0.1344890594482422,0.25225830078125,0.0608012676239013,1.0,1.8937827017299782,3.5521283913148305,6.860879509945252,7.857112607295936
0.0208585114170699,8.246019955566937e-05,0.0625,4,110192.0,2,3.0776727273135847,3.613280296325684,0.4611022472381592,0.9154136180877686,1.7658402919769287,0.3090806007385254,1.0,2.046210131653793,3.9471559357763977,7.836180192067955,11.690414369882859
0.1787807070193135,0.0222834707022978,1.0,0,175.0,3,5.487882236493797,0.0080034732818603,0.0121321678161621,0.011014699935913,0.0086259841918945,0.0118465423583984,1.0,0.9278330569375319,0.7266174592523658,0.6596902880949536,0.6755957172757988
0.1126247880443606,0.0078293884850991,0.5,1,700.0,3,1.5090024180424344,0.0398108959197998,0.0230624675750732,0.0236470699310302,0.0306529998779296,0.0314259529113769,1.0,1.2987601891606033,1.6835445590474223,1.726220136254151,1.2668158713299467
0.0649484880036835,0.0005663886843899,0.25,2,3650.0,3,3.789035282222233,0.2329523563385009,0.0575239658355712,0.0736632347106933,0.1181402206420898,0.07839035987854,1.0,1.9718293657520645,3.162396509648312,4.04965744198481,2.9716964777230666
0.0346921722536169,3.336121174255127e-05,0.125,3,23950.0,3,4.085548846521052,1.6107699871063232,0.2157063484191894,0.4106271266937256,0.7911865711212158,0.1763534545898437,1.0,2.035891464668883,3.922707201727927,7.4674204023706325,9.133759193164614
0.0179753202317446,2.028398051765175e-06,0.0625,4,172175.0,3,4.039758992205875,11.978013515472412,1.5002822875976562,2.9863078594207764,5.87493634223938,0.9331750869750975,1.0,2.0388329026398764,4.010977460909093,7.983839851000534,12.835762208675481
0.1583190419321661,0.0058987498563235,1.0,0,252.0,4,7.405375053439833,0.0144400596618652,0.0186655521392822,0.0155732631683349,0.0156722068786621,0.0186023712158203,1.0,0.9213801077068168,0.9272340360385201,0.7736208151847634,0.7762483338459948
0.0997347467647625,0.0017129165697679,0.5,1,1008.0,4,1.783954346766654,0.0802109241485595,0.0483222007751464,0.0428981781005859,0.0592062473297119,0.0654859542846679,1.0,1.3547712913111227,1.869797919167667,1.6599186887575381,1.2248569181703004
0.0575150561104735,5.996983964790729e-05,0.25,2,5256.0,4,4.836073959013392,0.5199720859527588,0.1345119476318359,0.1596095561981201,0.2618002891540527,0.1834287643432617,1.0,1.9861402278543268,3.2577754010375672,3.8656200813918873,2.834735805010945
0.0307216117740543,2.075477023405112e-06,0.125,3,34488.0,4,4.852722249448241,3.834977388381958,0.5042297840118408,0.9783294200897216,1.9282522201538088,0.4392311573028564,1.0,1.988835977108875,3.9199244238512794,7.605614563006261,8.73111418582194
0.0159180233983875,6.257386244285686e-08,0.0625,4,247932.0,4,5.051738991652076,30.11458683013916,3.838016986846924,7.586713552474976,14.89365553855896,2.084157943725586,1.0,2.0219741723026923,3.9693849809730892,7.846392273234682,14.449282464795886


==> tentquadgppw2.csv <==
cndof,error,h,hnr,ndof,p,rate,time1,time2,time4,time8,time16,timescale1,timescale2,timescale4,timescale8,timescale16
0.216166439082676,0.2546006454104407,1.0,0,99.0,1,1.973692018423968,0.0010168552398681,0.0026466846466064,0.0015842914581298,0.0020508766174316,0.0020978450775146,1.0,0.38419962165568905,0.6418359668923935,0.495814926761197,0.4847141720649881
0.134173439506077,0.2213155955724056,0.5,1,414.0,1,0.2021309585273496,0.0050799846649169,0.0098898410797119,0.0046167373657226,0.0053949356079101,0.0068943500518798,1.0,0.5136568549456292,1.1003408386696898,0.9416210005303092,0.7368330048068565
0.0746589841518583,0.1085705737624749,0.25,2,2403.0,1,1.0274719801669678,0.0277063846588134,0.0547850131988525,0.014439582824707,0.0159969329833984,0.0196659564971923,1.0,0.5057292686641851,1.9187801334125871,1.7319810420889465,1.408850093956479
0.0402418281785039,0.0591664162519123,0.125,3,15345.0,1,0.8757827198935689,0.2047176361083984,0.2905678749084473,0.0639433860778808,0.0368938446044921,0.0385286808013916,1.0,0.704543254043143,3.201545127107587,5.548829033758995,5.313382961739097
0.0207442434384924,0.0127341174659599,0.0625,4,112023.0,1,2.216079535216116,1.7146720886230469,0.9462275505065918,0.4928436279296875,0.2550282478332519,0.1988885402679443,1.0,1.8121138913203751,3.4791402210594757,6.7234594723960575,8.621271423245533
0.0104922791222137,0.0021088037591172,0.03125,5,865746.0,1,2.594202225249866,14.415593385696411,7.708981275558472,3.9389488697052,2.2769460678100586,1.7594265937805176,1.0,1.8699738487368531,3.6597564128257667,6.33110884332942,8.19334744436329
0.178441463875902,0.4206641850548715,1.0,0,176.0,2,1.2492591012238097,0.0018272399902343,0.0025749206542968,0.0038149356842041,0.0042591094970703,0.0036971569061279,1.0,0.7096296296296212,0.47897006437095735,0.4290192566054471,0.4942284129747692
0.1107577339957576,0.0744035509189511,0.5,1,736.0,2,2.4992256127698385,0.0115933418273925,0.0129446983337402,0.0107648372650146,0.0120635032653808,0.0170555114746093,1.0,0.8956054075956791,1.0769639653606762,0.9610261275149198,0.6797416685305285
0.0616296335364533,0.0086289907061906,0.25,2,4272.0,2,3.108107746875696,0.0902864933013916,0.0521037578582763,0.0331413745880126,0.029984712600708,0.0436725616455078,1.0,1.7328211440520938,2.724283299161909,3.011084164910747,2.0673505262698177
0.0332188972519844,0.00089676257961,0.125,3,27280.0,2,3.266393840511455,0.6667470932006836,0.3508081436157226,0.1779773235321045,0.0967874526977539,0.1038448810577392,1.0,1.900603236654171,3.746247443036822,6.888776123520776,6.420606258193535
0.0171239956668154,8.900233939813979e-05,0.0625,4,199152.0,2,3.332810915699016,5.518108606338501,2.850903987884521,1.424609899520874,0.7309300899505615,0.4951250553131103,1.0,1.935564519110006,3.8734172830010207,7.5494341828392,11.144878545580621
0.0086611855841614,8.45764481018503e-06,0.03125,5,1539104.0,2,3.395515378463668,46.40158247947693,23.32991528511048,12.03499436378479,6.132469654083252,3.441179275512696,1.0,1.9889306031510174,3.8555549821532664,7.56654090388867,13.48420955852805
0.1537761919657258,0.0683665761465716,1.0,0,275.0,3,3.870565013975716,0.0054914951324462,0.007197618484497,0.0094656944274902,0.009073257446289,0.0107781887054443,1.0,0.7629600185497979,0.5801470958641809,0.6052396468362357,0.5095007410356738
0.0954481217239135,0.0072708516120246,0.5,1,1150.0,3,3.233094918303555,0.0386333465576171,0.0325348377227783,0.0251483917236328,0.0239207744598388,0.0358242988586425,1.0,1.187445497248296,1.536215396283653,1.6150541706950001,1.078411798373464
0.0531108081699549,0.0005988820839843,0.25,2,6675.0,3,3.601780473634136,0.3137290477752685,0.1607251167297363,0.1030299663543701,0.0854914188385009,0.1231584548950195,1.0,1.951960304392328,3.045027178754984,3.669713896875709,2.5473610239970266
0.028627177841712,4.779776573533545e-05,0.125,3,42625.0,3,3.6472568862564416,2.445988655090332,1.2223405838012695,0.6155226230621338,0.6601693630218506,0.3189804553985595,1.0,2.0010696589028623,3.9738403812387935,3.7050926506102853,7.668145849356568
0.0147570121186171,4.009068224241909e-06,0.0625,4,311175.0,3,3.575604308421448,20.305354118347168,9.873947143554688,4.967220067977905,2.486713171005249,1.5095717906951904,1.0,2.0564576479024077,4.087870849380996,8.165539297054822,13.451068868341872
0.0074639834717286,1.9189745216712626e-07,0.03125,5,2404850.0,3,4.384859506700045,161.8166320323944,81.90775871276855,40.54961323738098,20.37824440002441,12.26567840576172,1.0,1.9755958968410756,3.9905838579792534,7.940656165268122,13.192636124911129
0.1361763234405406,0.0195595394998377,1.0,0,396.0,4,5.67598378518606,0.0131506919860839,0.0148558616638183,0.0155556201934814,0.0180022716522216,0.0184366703033447,1.0,0.8852190659605178,0.8453981147980658,0.7305018077794097,0.713289968834457
0.0845239703852514,0.0008003134621044,0.5,1,1656.0,4,4.61116341730258,0.0955564975738525,0.0706801414489746,0.050718069076538,0.0519919395446777,0.0753693580627441,1.0,1.3519567959953311,1.8840720735966778,1.8379098454624665,1.267842794870335
0.047032212848347,5.9296422845688615e-05,0.25,2,9612.0,4,3.754548197504845,0.8097453117370605,0.4157416820526123,0.2569880485534668,0.2165253162384033,0.3189048767089844,1.0,1.9477125982152228,3.1509064966053923,3.739725801141413,2.5391437098529885
0.0253507632041749,1.998976706617549e-06,0.125,3,61380.0,4,4.890611508375283,6.277689695358276,3.1903560161590576,1.6080031394958496,0.8312609195709229,0.7417812347412109,1.0,1.9677082004522273,3.9040282578841814,7.552008698542776,8.462993402021564
0.0130680544861501,8.015815378402826e-08,0.0625,4,448092.0,4,4.64026857020724,51.25401782989502,26.51812601089477,13.109119415283203,6.586618900299072,3.907771348953247,1.0,1.932791849953413,3.9097986833608953,7.781536871302479,13.11592036817204
0.0066097216637248,2.9075269677928598e-09,0.03125,5,3462984.0,4,4.784984802414911,421.7597739696503,208.5293154716492,107.68099737167358,53.95902490615845,27.7341091632843,1.0,2.022544278801851,3.9167521128532736,7.816297175553928,15.207258740006528

